Interpretable Concept Bottlenecks to Align Reinforcement Learning Agents

Goal misalignment, reward sparsity and difficult credit assignment are only a few of the many issues that make it difficult for deep reinforcement learning (RL) agents to learn optimal policies. Unfortunately, the black-box nature of deep neural networks impedes the inclusion of domain experts for inspecting the model and revising suboptimal policies. To this end, we introduce *Successive Concept Bottleneck Agents* (SCoBots), that integrate consecutive concept bottleneck (CB) layers. In contrast to current CB models, SCoBots do not just represent concepts as properties of individual objects, but also as relations between objects which is crucial for many RL tasks. Our experimental results provide evidence of SCoBots' competitive performances, but also of their potential for domain experts to understand and regularize their behavior. Among other things, SCoBots enabled us to identify a previously unknown misalignment problem in the iconic video game, Pong, and resolve it. Overall, SCoBots thus result in more human-aligned RL agents. Our code is available at https://github.com/k4ntz/SCoBots .

==> reward_pruned_pong.yaml <==
ENVIRONMENT: PongDeterministic-v4
AVAILABLE_CONCEPTS:
  objects:
  - Ball1
  - Enemy1
  - Player1
  actions:
  - NOOP
  - FIRE
  - RIGHT
  - LEFT
  - RIGHTFIRE
  - LEFTFIRE
  properties:
  - POSITION:
      in:
      - OBJECT
      description: get the position for given object
  - POSITION_HISTORY:
      in:
      - OBJECT
      description: get the current and last position for given object
  - RGB:
      in:
      - OBJECT
      description: get the rgb value for given object
  functions:
  - LINEAR_TRAJECTORY:
      in:
      - POSITION
      - POSITION_HISTORY
      description: x, y distance to trajectory
  - DISTANCE:
      in:
      - POSITION
      - POSITION
      description: distance between two coordinates
  - EUCLIDEAN_DISTANCE:
      in:
      - POSITION
      - POSITION
      description: euclidean distance between two coordinates
  - CENTER:
      in:
      - POSITION
      - POSITION
      description: center position of two objects
  - VELOCITY:
      in:
      - POSITION_HISTORY
      description: velocity of object
  - COLOR:
      in:
      - RGB
      description: Index of colorname
SELECTION:
  objects:
  - Ball1
  - Enemy1
  - Player1
  actions:
  - NOOP
  - FIRE
  - RIGHT
  - LEFT
  properties:
  - POSITION: Ball1
  - POSITION: Enemy1
  - POSITION: Player1
  - POSITION_HISTORY: Ball1
  - POSITION_HISTORY: Enemy1
  - POSITION_HISTORY: Player1
  functions:
  - LINEAR_TRAJECTORY:
    - POSITION: Ball1
    - POSITION_HISTORY: Ball1
  - LINEAR_TRAJECTORY:
    - POSITION: Ball1
    - POSITION_HISTORY: Enemy1
  - LINEAR_TRAJECTORY:
    - POSITION: Ball1
    - POSITION_HISTORY: Player1
  - LINEAR_TRAJECTORY:
    - POSITION: Enemy1
    - POSITION_HISTORY: Ball1
  - LINEAR_TRAJECTORY:
    - POSITION: Enemy1
    - POSITION_HISTORY: Enemy1
  - LINEAR_TRAJECTORY:
    - POSITION: Enemy1
    - POSITION_HISTORY: Player1
  - LINEAR_TRAJECTORY:
    - POSITION: Player1
    - POSITION_HISTORY: Ball1
  - LINEAR_TRAJECTORY:
    - POSITION: Player1
    - POSITION_HISTORY: Enemy1
  - LINEAR_TRAJECTORY:
    - POSITION: Player1
    - POSITION_HISTORY: Player1
  - DISTANCE:
    - POSITION: Ball1
    - POSITION: Enemy1
  - DISTANCE:
    - POSITION: Ball1
    - POSITION: Player1
  - DISTANCE:
    - POSITION: Enemy1
    - POSITION: Ball1
  - DISTANCE:
    - POSITION: Enemy1
    - POSITION: Player1
  - DISTANCE:
    - POSITION: Player1
    - POSITION: Ball1
    - REWARD-1: inverse
  - DISTANCE:
    - POSITION: Player1
    - POSITION: Enemy1
  - VELOCITY:
    - POSITION_HISTORY: Ball1
  - VELOCITY:
    - POSITION_HISTORY: Enemy1
  - VELOCITY:
    - POSITION_HISTORY: Player1
